Channel selection using Gumbel Softmax

Important applications such as mobile computing require reducing the computational costs of neural network inference. Ideally, applications would specify their preferred tradeoff between accuracy and speed, and the network would optimize this end-to-end, using classification error to remove parts of the network. Increasing speed can be done either during training - e.g., pruning filters - or during inference - e.g., conditionally executing a subset of the layers. We propose a single end-to-end framework that can improve inference efficiency in both settings. We use a combination of batch activation loss and classification loss, and Gumbel reparameterization to learn network structure. We train end-to-end, and the same technique supports pruning as well as conditional computation. We obtain promising experimental results for ImageNet classification with ResNet (45-52% less computation).

==> combined.dat <==
model gflops prec1
dds  3.473  75.44  90.79
dds  2.818  74.18  91.91
dds  2.329  71.82  92.61
mv2224  300  71.8  91.0
mv2224  209  69.8  89.6
mv2224  97   65.4  86.4
mv296  56   60.3  83.2
mv296  39   58.8  81.6
mv296  18   51.2  75.8
aigres50dep  2.76   75.25  92.39
aigres50dep  2.91   75.58  92.58
aigres50dep  3.08   75.78  92.79
aigres50dep  3.26   76.18  92.92
ann  2.7 	74.9  91.8
ann  2.6 	74  91.8
ann  1.9 	71  91.7
msdnet  3.1  75.8  -
msdnet  3  75  -
msdnet  2.1  74  -
msdnet  1  71  -
#thinet 1.2084	68.368
thinet  2.014 71.02  90.67
thinet  2.8196 72.05  90.02
autopruner  1.52 	73.05  91.25
autopruner  2.08 	74.76  92.15
geometric  2.328 75.59
geometric  1.881 74.83
amc  210  70.8  -
m96ind 40.328000 61.108000 83.022000
m96ind 34.311000 59.810000 82.284000
m96ind 30.101000 59.178000 81.378000
m96dep 40.052000 61.618000 83.488000
m96dep 35.657000 60.808000 82.630000
m96dep 30.042000 59.542000 81.778000
m224ind 209.018000 70.024000 89.442000
m224ind 181.014000 69.412000 88.982000
m224ind 160.212000 68.622000 88.520000
m224dep 196.852000 70.564000 89.622000
m224dep 162.074000 70.158000 89.478000
m224dep 147.341000 69.082000 88.850000
res50dep 1.673639 75.194000 92.504000
res50dep 1.939454 76.038000 92.786000
res50dep 2.213068 76.300000 93.008000
res50ind 1.969148 75.556000 92.524000
res50ind 2.284655 76.138000 92.918000
res50ind 2.512253 76.196000 93.080000
geom 2.32 75.59 -
geom 2.32 75.50 -
geom 1.87 74.83 -


